A Variation of the Goldman-Millson Theorem for Filtered $L_\infty$ Algebras

In this paper, we extend the Goldman-Millson Theorem for $L_\infty$ algebras. We consider two $L_\infty$ algebras $L$ and $\tilde{L}$ endowed with descending, bounded above and complete filtrations compatible with the $L_\infty$ structures and ${U:L \rightarrow \tilde{L}}$ an $\infty$-morphism respecting the filtrations. We prove that in the setting of the linear part of $U$, say $\psi$, being a quasi-isomorphism on the r-1st page of the spectral sequences and ${H^1 ((\mathfrak{F}_{2^q} L)/(\mathfrak{F}_{\mathrm{min}(2^{q+1},r)} L))=0}$ for every $q$ with $2^q < r$ and ${H^i((\mathfrak{F}_1 \tilde{L}) / (\mathfrak{F}_q \tilde{L}))=0}$ for $i=0,1$ and $q$ every power of 2 smaller than $r$ and $q=r$ this induces a weak homotopy equivalence of the simplicial sets $\mathfrak{MC}_\bullet (L)$ and $\mathfrak{MC}_\bullet (\tilde{L})$.

==> 00README.XXX.txt <==
nohypertex

==> Arxiv Submission/00README.XXX.txt <==
nohypertex
